MambaBEV: An EV-based 3D detection model with Mamba2

Accurate 3D object detection in autonomous driving relies on Bird's Eye View (BEV) perception and effective temporal fusion. However, existing fusion strategies based on convolutional layers or deformable self-attention struggle to model global context in BEV space, leading to reduced accuracy for large objects.To address this limitation, we propose MambaBEV, a novel BEV-based 3D object detection model that leverages Mamba2, an advanced state-space model (SSM) optimized for long-sequence processing. Our key contribution is TemporalMamba, a temporal fusion module that enhances global context modeling through a BEV feature discrete rearrangement mechanism tailored for sequential processing. In addition, we introduce a Mamba-based DETR head to improve multi-object representation. Evaluations on the nuScenes dataset demonstrate that MambaBEV-base achieves 51.7% NDS and an 42.7% mAP. Furthermore, evaluation within an end-to-end autonomous driving paradigm validates its effectiveness in motion forecasting and planning.These results highlight the potential of state-space models for improving global context understanding and large-object detection in autonomous driving perception systems.

==> mamba.txt <==
%In recent years, Transformers have emerged as the dominant architecture for deep learning models, particularly in language modeling tasks. 
Transformers have revolutionized various domains of deep learning with their ability to model sequences effectively\cite{vaswani2017attention}.
%However, their quadratic complexity with respect to sequence length poses challenges for scaling to very long sequences. 
However, their application in long-sequence modeling remains computationally expensive due to quadratic complexity with respect to sequence length.
%To address this issue, structured state space models (SSMs) have been proposed as an alternative that exhibits linear complexity in sequence length during training and constant state size during generation\cite{gu2023mamba}. 
Addressing this, structured state space models (SSMs) have emerged as a scalable alternative, boasting linear complexity during training and constant state size during generation\cite{gu2023mamba}. 
%Among these models, Mamba has demonstrated competitive performance with Transformers on language modeling tasks.
Among the notable advancements in this field is the Mamba model, which offers a promising solution for efficiently handling long sequences without sacrificing performance.

%Mamba2\cite{dao2024transformers} builds upon the Mamba architecture by leveraging insights from the theoretical framework of structured state space duality (SSD). 
The evolution of Mamba into Mamba2\cite{dao2024transformers} marked a significant leap, incorporating a structured state space duality (SSD) framework. 
%This framework connects SSMs and attention variants through structured matrices, revealing dual forms of computation that combine the strengths of both paradigms. 
This framework bridges SSMs with attention mechanisms, enhancing efficiency and scalability.
%Specifically, Mamba-2 introduces an improved core layer that refines Mamba's selective SSM, resulting in a 2-8× speedup while maintaining competitive performance with Transformers.
Mamba2 particularly excels in sequence processing tasks by employing block decompositions of semiseparable matrices, which optimize both computational and memory efficiency.
%The key innovation in Mamba-2 lies in its efficient algorithm for computing the SSD layer. This algorithm, based on block decompositions of semiseparable matrices, takes advantage of both the linear SSM recurrence and quadratic dual form, achieving optimal trade-offs on various efficiency axes such as training and inference compute, memory usage, and hardware utilization. As a result, Mamba-2 is not only faster than the original Mamba implementation but also scales more efficiently to longer sequences and larger state sizes.
These innovations have set a new benchmark in sequence modeling, extending their application to complex tasks such as language processing and, crucially, to 3D object detection in autonomous driving systems.

%In addition to the algorithmic improvements, Mamba-2 introduces several architectural modifications inspired by attention mechanisms. These include parallel projections for the SSM parameters, an extra normalization layer for improved stability, and grouped head patterns for efficient tensor parallelism. These changes collectively contribute to the enhanced performance and scalability of Mamba-2.

%Empirical evaluations on language modeling and associative recall tasks demonstrate that Mamba-2 outperforms the original Mamba model, achieving Pareto dominance in terms of perplexity, theoretical FLOPs, and actual wall-clock time. Moreover, Mamba-2 matches or outperforms open-source Transformer models on standard downstream evaluations, highlighting its potential as an efficient alternative to Transformers for language modeling tasks.

%The Mamba-based-DETR model\cite{b30} integrates Mamba2’s efficient sequence handling into the DETR architecture, optimizing the encoder-decoder framework for 3D object detection. This model demonstrates improved handling of global context and interaction across object features, showing promise in tasks requiring robust spatial awareness and real-time processing.

Recent developments have expanded the capabilities of Mamba-based models. 
The introduction of Vision Mamba(Vim)\cite{zhu2024visionmambaefficientvisual} showcases a bidirectional state space model that enhances visual representation learning. Vim addresses the challenges of positional sensitivity and the need for global context in visual data, marking a significant advancement over traditional self-attention mechanisms. 
The VMamba\cite{liu2025vmamba} model transitions Mamba's capabilities into the vision domain with its Visual State-Space (VSS) blocks and the innovative 2D Selective Scan (SS2D) module, optimizing contextual information gathering.
Voxel Mamba\cite{zhang2024voxel} utilizes a group-free strategy to handle 3D voxel data, maintaining spatial proximity and enhancing detection accuracy without the computational overhead typical of Transformers. This model's application to point cloud data for 3D object detection exemplifies the potential of SSMs to revolutionize the processing of spatial data.
Furthermore, `MS-Temba'\cite{sinha2025ms} adapts Mamba for action detection, introducing Temporal Mamba (Temba) Blocks that effectively capture both short- and long-term temporal relationships. This model's scalability and reduced parameter count make it ideal for processing extensive video sequences.

These advancements illustrate the evolving landscape of Mamba-based models, highlighting their potential to redefine the efficiency and efficacy of autonomous systems requiring complex sequence and spatial data processing. 
